What absorbs the early TeV photons of GRB 221009A?

The tera-electronvolt (TeV) light curve of gamma-ray burst (GRB) 221009A shows an unprecedentedly rapid rise at the beginning epoch. This phenomenon could be due to the strong absorption of photons and electrons within the emitting region. As the external shock expands outwards and the radius increases, the volume of matter also increases, leading to a gradual decrease in the optical depth for TeV photons. We explore several possibilities for the physical origin of this peculiar behavior. We calculate the optical depth for TeV photons due to annihilation with lower energy photons in the external shock and scattering by electrons produced via cascading of the TeV emission. Even under aggressive assumptions, we find the optical depths for these processes are orders of magnitude too small to explain the observed light curve. Other sources of absorbers, such as electrons in the ejecta or external shock, also do not yield sufficient optical depths. Therefore, the origin of the early peculiar TeV light curve remains uncertain.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
